BASS XXXV. The $M_\rm{BH}$-$\sigma_\rm{\star}$ Relation of 105-Month Swift-BAT Type 1 AGNs

We present two independent measurements of stellar velocity dispersions ( $\sigma_\rm{\star}$ ) from the Ca\,H+K \& Mg\,\textsc{i} region (3880--5550~\AA) and the Calcium Triplet region (CaT, 8350--8750~\AA) for 173 hard X-ray-selected Type 1 AGNs ($z \leq$ 0.08) from the 105-month Swift-BAT catalog. We construct one of the largest samples of local Type 1 AGNs that have both single-epoch (SE) 'virial' black hole mass ($M_\rm{BH}$) estimates and $\sigma_\rm{\star}$ measurements obtained from high spectral resolution data, allowing us to test the usage of such methods for SMBH studies. We find that the two independent $\sigma_\rm{\star}$ measurements are highly consistent with each other, with an average offset of only $0.002\pm0.001$ dex. Comparing $M_\rm{BH}$ estimates based on broad emission lines and stellar velocity dispersion measurements, we find that the former is systematically lower by $\approx$0.12 dex. Consequently, Eddington ratios estimated through broad-line $M_\rm{BH}$ determinations are similarly biased (but in the opposite way). We argue that the discrepancy is driven by extinction in the broad-line region (BLR). We also find an anti-correlation between the offset from the $M_\rm{BH}$ - $\sigma_\rm{\star}$ relation and the Eddington ratio. Our sample of Type 1 AGNs shows a shallower $M_\rm{BH}$ - $\sigma_\rm{\star}$ relation (with a power law exponent of $\approx$3.5) compared with that of inactive galaxies (with a power-law exponent of $\approx$4.5), confirming earlier results obtained from smaller samples.

==> final_table/failed.txt <==
BAT ID	Galaxy	Reason	z	E(B-V)	Lbol	Sytype	Instrument
				mag	erg/s		
6	Mrk335	AGN	0.0259	0.0354	44.29	Sy1.2	 Palomar/DBSP
22	Z535-12	AGN	0.0476	0.0666	44.84	Sy1.2	 Palomar/DBSP
36	Mrk1148	AGN	0.064	0.057	45.35	Sy1.5	 Palomar/DBSP
78	MCG-3-4-72	AGN	0.0429	0.0188	44.84	Sy1	 Palomar/DBSP
113	LEDA138501	AGN	0.0497	0.1628	45.42	Sy1	 Palomar/DBSP
122	2MASXJ02223523+2508143	Resolution	0.0616	0.08	45.05	Sy1	 Palomar/DBSP
130	Mrk1044	AGN	0.0173	0.0334	43.81	Sy1	VLT/X-Shooter
143	rhs15	lowSN	0.0697	0.0662	44.98	Sy1	 Palomar/DBSP
147	Q0241+622	AGN	0.0447	0.7427	45.54	Sy1.2	 Palomar/DBSP
161	2MASXJ02593756+4417180	Resolution	0.0313	0.2206	44.39	Sy1	 Palomar/DBSP
169	2MASXJ03120291+5029147	AGN	0.0615	0.7108	44.88	Sy1.5	 Palomar/DBSP
180	HS0328+0528	AGN	0.0448	0.2491	44.57	Sy1	 Palomar/DBSP
183	2MASXJ03331873+3718107	AGN	0.0557	0.538	45.17	Sy1.5	 Palomar/DBSP
213	IRAS04124-0803	AGN	0.0382	0.0833	44.72	Sy1.5	 Palomar/DBSP
214	3C111	GalExt	0.0497	1.6532	45.74	Sy1.2	 Palomar/DBSP
226	3C120	AGN	0.0331	0.297	45.29	Sy1	 Palomar/DBSP
228	Mrk618	AGN	0.0346	0.0754	44.61	Sy1.2	 Palomar/DBSP
235	RHS25	lowSN	0.0433	0.1196	44.58	Sy1	 Palomar/DBSP
254	LEDA97068	AGN	0.0582	0.5143	45.12	Sy1.5	 Palomar/DBSP
274	LEDA17233	AGN	0.0492	0.168	44.94	Sy1.5	 Palomar/DBSP
310	UGC3374	AGN	0.0202	0.2142	45.02	Sy1.5	 Palomar/DBSP
316	IRAS05589+2828	AGN	0.0331	0.4259	45.1	Sy1.2	 Palomar/DBSP
335	UGC3478	AGN	0.0127	0.0915	43.39	Sy1.2	 Palomar/DBSP
357	VIIZw118	AGN	0.08	0.0383	45.07	Sy1	 Palomar/DBSP
363	Mrk376	AGN	0.0558	0.0913	44.72	Sy1.2	 Palomar/DBSP
366	LEDA20607	AGN	0.0616	0.0831	45.22	Sy1.5	 Palomar/DBSP
449	Mrk704	AGN	0.0295	0.0284	44.77	Sy1.2	 Palomar/DBSP
556	LEDA36114	AGN	0.0612	0.0146	45.22	Sy1.5	SDSS
561	PG1138+222	Resolution	0.0632	0.026	45.22	Sy1.5	SDSS
566	UGC6728	Resolution	0.006	0.1001	43.23	Sy1.2	 Palomar/DBSP
595	NGC4151	AGN	0.0032	0.0275	44.33	Sy1.5	 Palomar/DBSP
605	Was49b	lowSN	0.0632	0.0214	45.16	Sy1	 Palomar/DBSP
611	Mrk205	AGN	0.0703	0.04	45.22	Sy1	 Palomar/DBSP
616	NGC4395	Resolution	0.0011	0.0172	41.78	Sy1	SDSS
663	HE1310-1051	AGN	0.0346	0.0513	44.44	Sy1.5	 Palomar/DBSP
683	HE1338-1423	AGN	0.0418	0.0612	44.91	Sy1.2	 Palomar/DBSP
730	Mrk684	AGN	0.046	0.0198	44.74	Sy1	 Palomar/DBSP
735	Mrk817	AGN	0.0312	0.0069	44.71	Sy1.2	 Palomar/DBSP
753	Mrk841	AGN	0.0366	0.0296	44.92	Sy1.2	 Palomar/DBSP
810	VIIZw653	AGN	0.065	0.1464	44.93	Sy1.2	 Palomar/DBSP
905	1RXSJ174155.3-121157	AGN	0.0376	0.583	45.04	Sy1	 Palomar/DBSP
924	Mrk507	Resolution	0.055	0.038	44.63	Sy1.2	 Palomar/DBSP
925	2MASS J17465953+6836303	AGN	0.0638	0.0375	44.39	Sy1.2	 Palomar/DBSP
948	2MASXiJ1802473-145454	GalExt	0.0343	1.2606	44.97	Sy1.2	 Palomar/DBSP
994	3C390.3	AGN	0.0556	0.0715	45.78	Sy1.5	 Palomar/DBSP
1040	2MASXJ19301380+3410495	AGN	0.0638	0.1917	45.31	Sy1.5	 Palomar/DBSP
1041	2MASSJ19334715+3254259	AGN	0.0587	0.2717	45.16	Sy1.2	 Palomar/DBSP
1042	LEDA90334	AGN	0.0104	0.289	43.68	Sy1.5	 Palomar/DBSP
1089	1RXSJ204404.0+283303	AGN	0.0493	0.3467	44.88	Sy1.2	 Palomar/DBSP
1090	Mrk509	AGN	0.0347	0.0572	45.35	Sy1.2	 Palomar/DBSP
1110	4C+50.55	GalExt	0.0154	2.4325	44.95	Sy1.2	 Palomar/DBSP
1111	swiftJ2127p4p5654	GalExt	0.0149	1.2848	44.2	Sy1	Keck/LRIS
1151	3C445	AGN	0.0561	0.0827	45.38	Sy1.5	VLT/X-Shooter
1172	MR2251-178	AGN	0.0645	0.039	45.9	Sy1.2	 Palomar/DBSP
1176	RBS1917	AGN	0.0659	0.0936	44.88	Sy1.2	 Palomar/DBSP
1178	LEDA70195	Resolution	0.0337	0.157	44.71	Sy1.5	 Palomar/DBSP
1187	2MASXJ23075724+4016393	AGN	0.0727	0.1148	45.15	Sy1.5	 Palomar/DBSP
1272	2MASX J04123958+5825181	AGN	0.067	0.8181	44.88	Sy1	 Palomar/DBSP
1339	PG0844+349	AGN	0.064	0.0365	44.69	Sy1	 Palomar/DBSP
1365	2MASX J10051382-6252029	lowSN	0.0715	0.2653	45	Sy1	VLT/X-Shooter
1392	2MASX J11310476+6851528	Resolution	0.043	0.0107	44.53	Sy1	 Palomar/DBSP
1415	2MASX J13032223-1341332	lowSN	0.046	0.0459	44.83	Sy1.2	 Palomar/DBSP
1513	2MASXJ17412808+0348514	AGN	0.03	0.2557	44.34	Sy1	 Palomar/DBSP
1560	SWIFT J1909.5+4097	lowSN	0.0643	0.107	45.07	Sy1	 Palomar/DBSP
1579	1RXSJ200830.7+002134	lowSN	0.0601	0.1224	44.92	Sy1	 Palomar/DBSP
1612	2MASXJ22163290+3951488	lowSN	0.0696	0.1621	45.02	Sy1	 Palomar/DBSP
1632	VV697	Resolution	0.057	0.0577	44.85	Sy1	 Palomar/DBSP

==> final_table/successful.txt <==
BAT_ID	Galaxy	sigmaB	flagB	sigmaR	flagR	AV	logλEdd	logλEdd,corr	Ṁ	Instrument
		km/s		km/s		mag			solMass/yr	
3	NGC7811	88±14	0	91±8	0	0.131	-0.924	-0.943	0.022	 Palomar/DBSP
34	UGC524	156±5	0	157±4	0	1.586	-0.853	-1.146	0.043	 Palomar/DBSP
43	Mrk352	97±6	0	95±8	0	0.207	-1.582	-1.621	0.021	 Palomar/DBSP
45	LEDA 1075692	195±7	0	196±6	0	2.668	-1.081	-1.564	0.139	VLT/X-Shooter
51	RBS149		9	134±28	2	0.000	-0.939	-0.939	0.168	 Palomar/DBSP
52	HE0103-3447		9	182±21	2	0.000	-1.404	-1.404	0.155	VLT/X-Shooter
60	Mrk 975		9	149±9	1	0.146	-1.127	-1.152	0.112	Keck/LRIS
61	Mrk1152	168±7	0	170±5	0	1.780	-1.070	-1.390	0.221	 Palomar/DBSP
73	Fairall9		9	219±14	1	0.000	-1.138	-1.138	0.336	VLT/X-Shooter
77	Mrk359	90±15	2	101±10	1	0.000	-0.372	-0.372	0.012	VLT/X-Shooter
85	leda1057320		9	214±7	1	2.277	-1.003	-1.418	0.419	 Palomar/DBSP
99	LEDA2295246	134±7	0	133±8	0	1.740	-1.163	-1.476	0.094	 Palomar/DBSP
106	Mrk1018	226±5	0	217±2	0	1.249	-0.954	-1.178	0.145	SDSS
116	Mrk590	184±3	0	185±3	0	0.106	-2.084	-2.103	0.024	VLT/X-Shooter
128	MCG+4-6-43		9	136±9	0	0.000	-1.546	-1.546	0.035	 Palomar/DBSP
129	Mrk1040	130±6	0	133±5	0	2.364	-1.037	-1.467	0.052	 Palomar/DBSP
134	NGC985		9	263±15	2	0.000	-1.330	-1.330	0.184	VLT/X-Shooter
141	Mrk595	127±6	0	128±5	0	2.424	-0.378	-0.814	0.035	 Palomar/DBSP
162	MCG-2-8-38	109±7	0	109±7	0	0.000	-1.646	-1.646	0.097	 Palomar/DBSP
184	NGC1365		9	121±5	0	4.095	0.207	-0.542	0.004	VLT/X-Shooter (LLAMA)
185	LEDA2816367		9	106±8	1	1.275	-1.090	-1.321	0.044	 Palomar/DBSP
197	HE0351+0240	117±7	0	111±8	0	0.000	-1.121	-1.121	0.044	VLT/X-Shooter
230	MCG-2-12-50	187±24	2	186±6	1	1.447	-1.315	-1.584	0.076	 Palomar/DBSP
232	2MASXJ04404770+2739466		9	181±9	1	0.234	-1.474	-1.515	0.068	 Palomar/DBSP
244	LEDA168563	174±19	0	161±8	0	0.364	-1.229	-1.301	0.140	 Palomar/DBSP
266	Ark120		9	256±29	2	0.031	-1.248	-1.251	0.255	 Palomar/DBSP
270	PictorA		9	194±15	2	2.596	-0.273	-0.753	0.148	SOAR/Goodman
273	PKS0521-36	235±8	0	248±9	0	3.511	0.003	-0.636	0.361	VLT/X-Shooter
277	ESO253-G003	134±5	0	134±4	0	2.881	-0.289	-0.810	0.090	VLT/X-Shooter
280	LEDA17320	90±3	0	95±6	0	2.631	-0.900	-1.378	0.056	VLT/X-Shooter
291	IRAS05320+4009	97±12	2	102±17	1	0.046	-0.720	-0.732	0.020	 Palomar/DBSP
301	ESO424-12		9	73±5	0	0.803	-0.599	-0.745	0.007	VLT/X-Shooter (LLAMA)
348	2MASSJ06543417+0703210	129±10	1	136±9	1	0.000	-1.000	-1.000	0.030	 Palomar/DBSP
349	UGC3601		9	105±7	0	0.127	-1.443	-1.462	0.017	 Palomar/DBSP
378	Mrk9		9	136±11	1	0.000	-1.335	-1.335	0.051	 Palomar/DBSP
382	Mrk79	151±21	1	146±15	1	1.669	-1.001	-1.310	0.067	 Palomar/DBSP
389	Mrk10	137±19	1	140±9	0	1.370	-0.839	-1.091	0.040	 Palomar/DBSP
403	SDSSJ080327.38+084152.2	142±4	0	143±6	0				0.144	SDSS
411	Z31-72	138±20	1	145±15	2	3.558	-0.248	-0.900	0.085	 Palomar/DBSP
432	SDSSJ084518.51+142034.1	149±5	0	127±9	2	1.485	-0.857	-1.128	0.268	SDSS
435	2MASXJ08551746-2854218	147±24	1	132±9	0	0.372	-0.480	-0.549	0.193	VLT/X-Shooter
443	SDSSJ090436.96+553602.7	131±9	0	141±6	0	0.686	-1.153	-1.277	0.059	SDSS
455	Z121-75		9	134±19	2	0.000	-0.582	-0.582	0.127	SDSS
458	Mrk110	91±9	1	106±8	0	1.696	-0.084	-0.397	0.246	SDSS
460	Mrk705	151±10	0	161±8	0	0.000	-0.837	-0.837	0.048	SDSS
461	NGC2885	196±5	0	194±5	0	0.760	-1.219	-1.358	0.031	SDSS
470	Z122-55	123±4	0	122±4	0	0.789	-1.000	-1.147	0.020	SDSS
481	NGC3080		9	103±6	2	0.000	-0.689	-0.689	0.042	SDSS
488	LEDA154696		9	176±12	1	0.000	-1.250	-1.250	0.197	 Palomar/DBSP
495	SDSSJ101958.58-023436.2	139±7	1	157±6	0	2.275	-2.008	-2.421	0.046	 Palomar/DBSP
497	NGC3227	114±9	0	112±10	0	1.817	-0.927	-1.252	0.010	 Palomar/DBSP
512	SDSSJ104326.47+110524.2		9	139±7	1	0.000	-1.372	-1.372	0.096	SDSS
524	Mrk728	159±5	0	155±4	0	2.544	-1.020	-1.480	0.043	SDSS
525	SDSSJ110340.27+372925.3	184±6	0		9				0.185	SDSS
530	NGC3516	180±5	0	180±5	0	2.311	-0.999	-1.423	0.029	 Palomar/DBSP
531	ESO438-9		9	102±5	1	0.000	-1.184	-1.184	0.012	VLT/X-Shooter
532	Mrk732	185±3	0	185±6	0	1.202	-0.400	-1.084	0.034	SDSS
542	Arp151	120±4	0	126±3	0	0.766	-1.060	-1.198	0.027	SDSS
549	IC2921	185±5	0	181±9	0	1.523	-0.741	-1.022	0.111	SDSS
552	Mrk739E	122±9	1	120±7	1	0.000	-1.267	-1.267	0.036	SDSS
553	2MASXJ11364205-6003070		9	165±14	1	1.512	-0.875	-1.157	0.011	VLT/X-Shooter
558	NGC3783		9	125±5	0	0.993	-0.838	-1.019	0.043	VLT/X-Shooter (LLAMA)
562	NGC3822	159±5	0	155±4	0	2.052	-0.956	-1.331	0.022	VLT/X-Shooter
565	KUG1141+371	137±5	0	137±8	0	0.728	-1.550	-1.686	0.072	SDSS
572	RBS1035	176±8	0		9	0.000	-1.328	-1.328	0.169	SDSS
577	MCG-1-30-41	147±6	0	148±5	0	0.000	-1.569	-1.569	0.017	VLT/X-Shooter
583	Mrk1310	87±6	0	87±7	1	0.000	-1.046	-1.046	0.013	SDSS
585	NGC4051	96±7	0	98±6	0	0.000	-1.357	-1.357	0.001	 Palomar/DBSP
589	LEDA2359832	155±5	0	163±7	2	0.938	-1.228	-1.406	0.150	SDSS
596	Z215-46	125±6	0	130±7	0	0.084	-0.925	-0.940	0.034	SDSS
604	HE1211-0513	182±6	0	179±8	0	1.419	-1.351	-1.609	0.192	VLT/X-Shooter
607	NGC4235		9	142±5	0	0.481	-1.963	-2.048	0.005	VLT/X-Shooter (LLAMA)
613	Mrk50	82±11	0	91±8	0	0.296	-1.527	-1.586	0.039	SDSS
623	Mrk771	151±11	1	148±10	1	0.000	-0.817	-0.817	0.169	SDSS
631	NGC4593		9	145±4	0	2.908	-0.802	-1.334	0.021	VLT/X-Shooter (LLAMA)
634	ESO381-7	208±4	0	210±5	0	0.000	-1.050	-1.050	0.211	VLT/X-Shooter
641	ngc4748	159±18	1	155±5	0	0.307	-0.975	-1.028	0.006	 Palomar/DBSP
651	Mrk783		9	125±19	2	0.348	-0.306	-0.375	0.257	SDSS
652	MCG+9-21-96	122±6	0	124±7	0	1.273	-1.159	-1.388	0.090	SDSS
664	RXJ1313.8+3653	157±8	0	157±12	2	1.364	-1.025	-1.273	0.093	SDSS
674	ESO509-38		9	182±5	0	0.574	-1.230	-1.334	0.023	SOAR/Goodman
680	MCG-6-30-15		9	95±5	0	1.300	-0.469	-0.705	0.009	VLT/X-Shooter (LLAMA)
686	NGC5273	83±5	0	82±5	0	0.289	-1.896	-1.953	0.001	SDSS
694	IC4329A		9	232±10	1	1.901	-0.897	-1.246	0.212	VLT/X-Shooter
695	UM614	142±7	0	137±7	0	0.444	-0.794	-0.873	0.056	SDSS
696	CTS103	95±4	1		9	1.067	-0.601	-0.792	0.007	 Palomar/DBSP
697	Mrk279		9	150±7	0	0.199	-1.228	-1.259	0.102	 Palomar/DBSP
699	Tol113	154±4	0	155±5	0	1.405	-1.117	-1.375	0.190	VLT/X-Shooter
702	Mrk464	154±6	0	157±13	1	0.485	-0.998	-1.086	0.154	SDSS
704	ESO578-9		9	206±17	1	1.773	-1.273	-1.598	0.055	 Palomar/DBSP
717	NGC5548		9	159±8	0	0.582	-1.433	-1.543	0.076	SDSS
722	LEDA140305		9	216±7	0	0.000	-1.259	-1.259	0.313	SDSS
734	NGC5683	108±9	0	116±7	0	0.000	-1.354	-1.354	0.033	SDSS
741	1RXSJ144628.3-641627		9	167±8	0	1.845	-0.819	-1.159	0.137	VLT/X-Shooter
748	SDSSJ145307.92+255433.0	204±9	0	204±16	1	0.304	-1.673	-1.726	0.178	SDSS
754	Mrk1392	161±9	1	170±7	1	0.000	-1.346	-1.346	0.079	SDSS
774	Mrk290	85±11	1	89±10	0	0.000	-1.134	-1.134	0.071	SDSS
783	NGC5995	198±5	1	190±6	0	2.251	-0.363	-0.780	0.069	 Palomar/DBSP
811	Mrk1498	149±10	1	152±8	1	2.243	-0.183	-0.599	0.449	 Palomar/DBSP
815	Mrk885	155±8	0	159±9	0	2.135	-1.255	-1.642	0.023	 Palomar/DBSP
862	SDSSJ170859.13+215308.1	174±9	0	189±19	2	0.433	-1.744	-1.827	0.093	SDSS
883	rbs1645	138±8	1		9	0.000	-0.701	-0.701	0.118	 Palomar/DBSP
898	ESO139-12	105±6	1	112±5	0	0.458	-0.872	-0.948	0.016	VLT/X-Shooter
950	LEDA2808003		9	230±11	0	0.188	-1.702	-1.739	0.326	 Palomar/DBSP
981	CGMW5-04382	163±4	0	162±4	0	0.000	-1.961	-1.961	0.014	VLT/X-Shooter
984	3C382		9	278±11	0	0.854	-0.977	-1.130	0.928	 Palomar/DBSP
1009	Fairall189		9	158±4	0	0.827	-1.303	-1.453	0.025	SOAR/Goodman
1016	LEDA140831	167±7	0	169±6	0	0.257	-1.064	-1.114	0.138	VLT/X-Shooter
1021	Z229-15		9	93±5	0	0.000	-1.114	-1.114	0.026	 Palomar/DBSP
1036	2E1923.7+5037		9	155±8	1	0.026	-1.375	-1.381	0.186	 Palomar/DBSP
1046	NGC6814		9	99±4	0	0.271	-1.484	-1.529	0.006	VLT/X-Shooter (LLAMA)
1084	2MASXJ20350566+2603301	157±14	2	160±13	1	0.000	-0.758	-0.758	0.102	 Palomar/DBSP
1099	H2106-099		9	120±10	0	0.000	-1.429	-1.161	0.043	 Palomar/DBSP
1106	2MASXJ21192912+3332566		9	249±11	1	0.430	-0.987	-1.069	0.117	 Palomar/DBSP
1116	2MASXJ21344509-2725557		9	115±8	1	0.812	-0.240	-0.382	0.226	SOAR/Goodman
1117	2MASXJ21355399+4728217		9	136±8	0	0.937	-0.902	-1.078	0.048	 Palomar/DBSP
1121	Z493-2	141±11	1	145±6	0	0.000	-1.377	-1.377	0.034	 Palomar/DBSP
1130	2MASXJ21561518+1722525	99±7	1	92±8	1	2.033	-0.276	-0.644	0.029	VLT/X-Shooter
1131	ESO75-41	272±5	0	274±4	0	1.028	-1.155	-1.344	0.037	VLT/X-Shooter
1142	NGC7213		9	209±7	0	0.152	-1.253	-1.282	0.003	VLT/X-Shooter
1146	Mrk304		9	183±16	1	0.000	-1.352	-1.352	0.167	VLT/X-Shooter
1150	MCG+2-57-2	136±3	0	137±5	0	1.328	-1.581	-1.654	0.037	VLT/X-Shooter
1162	UGC12138	97±7	0	100±5	0	1.466	-0.527	-0.790	0.037	 Palomar/DBSP
1168	SDSSJ225051.71-085456.8	123±6	0		9	1.453	-0.819	-1.079	0.164	SDSS
1182	NGC7469		9	139±6	0	0.000	-1.068	-1.068	0.057	 Palomar/DBSP
1183	Mrk926		9	204±23	2	1.346	-0.795	-1.040	0.832	SDSS
1185	PG2304+042		9	174±11	0	0.000	-1.570	-1.570	0.101	 Palomar/DBSP
1189	NGC7603		9	210±7	0	0.000	-1.647	-1.647	0.141	 Palomar/DBSP
1218	UGC 00488	147±7	0	150±10	0	0.577	-0.666	-0.771	0.056	SDSS
1231	ESO 080- G 005	96±12	1	97±7	0	2.858	-0.533	-1.062	0.027	VLT/X-Shooter
1242	Mrk1179	160±12	0	149±8	0	0.344	-1.466	-1.336	0.059	 Palomar/DBSP
1250	1RXSJ030007.6+163023		9	152±6	0	0.000	-1.332	-1.332	0.045	 Palomar/DBSP
1266	2MASX J03291029-2201166	122±5	0	124±5	0	1.345	-0.779	-1.029	0.039	VLT/X-Shooter
1281	2MASX J05343093-6016153	169±9	0	162±6	0	1.310	-0.647	-0.888	0.117	VLT/X-Shooter
1303	FRL 265	86±7	0	87±4	0	0.000	-0.837	-0.837	0.036	VLT/X-Shooter
1305	mrk374		9	161±14	0	0.000	-1.379	-1.499	0.060	 Palomar/DBSP
1316	Mrk 382	105±6	0	105±7	0	0.870	-0.236	-0.399	0.039	SDSS
1318	2MASXJ08014395+5707240		9	90±5	0	1.310	-0.704	-0.944	0.058	 Palomar/DBSP
1323	2MASX J08230824+4215211	141±5	0	135±7	0	0.405	-0.796	-0.869	0.112	SDSS
1327	NGC2617	128±9	1	131±8	0	0.000	-1.828	-1.828	0.010	 Palomar/DBSP
1338	2MASX J08465410+2522124	177±7	0	160±16	1	0.863	-1.244	-1.401	0.069	SDSS
1341	1RXSJ085215.3+075356			120±11	0	0.000	-0.686	-0.776	0.148	 Palomar/DBSP
1350	NGC 2782	172±7	0	174±7	0	0.402	-0.829	-0.896	0.002	 Palomar/DBSP
1360	2MASX J09483841+4030436	124±6	0	127±7	0	0.663	-0.933	-1.058	0.053	SDSS
1367	2MASX J10085494+3739297	161±8	0	164±10	0	0.000	-0.730	-0.730	0.039	SDSS
1370	Mrk 141	135±5	0	132±9	0	0.000	-1.340	-1.340	0.041	SDSS
1373	2MASX J10370374-1126248	138±7	1	139±7	0	0.761	-0.667	-0.809	0.095	VLT/X-Shooter
1377	2MASX J10483385-3902375		9	91±7	0				0.070	VLT/X-Shooter
1384	SWIFT J1107.8+7107	149±11	1	158±8	0	0.728	-0.873	-1.001	0.074	 Palomar/DBSP
1386	CTS 0011		9	130±20	1	0.000	-0.745	-0.745	0.129	VLT/X-Shooter
1393	MCG+10-17-057	168±7	0	159±6	0	1.805	-1.112	-1.445	0.061	SDSS
1401	Mrk 1469	165±8	0	159±7	0	0.000	-1.683	-1.683	0.026	SDSS
1432	SDSS J134908.40+444129.7June	154±5	1	138±12	1				0.159	 Palomar/DBSP
1441	SDSS J141908.31+075449.6	200±5	0	195±9	0	1.505	-0.870	-1.147	0.133	SDSS
1461	NGC 5940	115±9	1	104±12	0	0.000	-1.298	-1.298	0.045	SDSS
1466	2MASX J15421387+1835005	150±11	0		9				0.214	SDSS
1469	ESO450-16		9	86±6	0	2.105	-0.919	-1.307	0.109	SOAR/Goodman
1471	Mrk 871	143±8	0	149±8	1	0.000	-1.254	-1.254	0.040	SDSS
1477	1AXG J161746+0603	152±8	0	150±10	0	0.293	-0.932	-0.982	0.068	SDSS
1486	2MASS J16412251-2000337		9	110±9	1	0.197	-0.522	-0.560	0.175	VLT/X-Shooter
1487	CGCG081-001	155±9	0	158±7	0	1.695	-0.832	-1.148	0.088	 Palomar/DBSP
1495	Mrk 504		9	98±8	0	0.334	-0.649	-0.708	0.036	 Palomar/DBSP
1496	RX J1703.3+3737	158±7	0	155±10	0	0.201	-0.881	-0.915	0.108	SDSS
1497	UGC10683NED02		9	114±6	1	0.534	-1.008	-1.107	0.046	 Palomar/DBSP
1499	CGCG 198-020	124±7	0	125±7	0	1.200	-0.917	-1.135	0.020	SDSS
1574	IGR J19491-1035	133±8	0	137±6	0	0.000	-1.045	-1.045	0.027	 Palomar/DBSP
1577	2MASX J20043345-1113515		9	151±5	1	0.000	-0.831	-0.831	0.096	VLT/X-Shooter
1588	ESO 187- G 002	152±7	0	151±6	0	2.158	-0.618	-1.011	0.053	VLT/X-Shooter
1593	2MASX J20552225+0221162	84±3	0	84±3	0	0.939	-0.808	-0.979	0.004	VLT/X-Shooter
1604	2MASX J21480531-5359413	91±3	0	91±3	0				0.033	VLT/X-Shooter
1615	Ark 557	99±8	0	102±8	0		-0.951		0.025	 Palomar/DBSP
1618	2MASX J22354193+0139333	157±11	0	165±13	0		-1.226		0.181	 Palomar/DBSP
1628	MCG -01-59-027	119±8	0	119±7	0	0.000	-1.409	-1.409	0.037	 Palomar/DBSP
